MLSUM: The Multilingual Summarization Corpus

We present MLSUM, the first large-scale MultiLingual SUMmarization dataset. Obtained from online newspapers, it contains 1.5M+ article/summary pairs in five different languages -- namely, French, German, Spanish, Russian, Turkish. Together with English newspapers from the popular CNN/Daily mail dataset, the collected data form a large scale multilingual dataset which can enable new research directions for the text summarization community. We report cross-lingual comparative analyses based on state-of-the-art systems. These highlight existing biases which motivate the use of a multi-lingual dataset.

==> IMG/clean_result_latex.csv <==
&en&fr&de&es&ru&tu
Oracle&53.6&37.69&52.3&35.78&29.8&45.78
Random&11.23&11.88&10.22&12.63&6.7&11.29
TextRank&28.61&12.61&13.26&9.5&3.28&21.5
Lead_3&35.2&19.69&33.09&13.7&5.94&28.9
Get2Point&33.32&23.58&35.08&17.67&5.71&32.59
BERT&35.41&25.09&42.01&20.44&9.48&32.94

